Supermassive black holes in merger-free galaxies have higher spins which are preferentially aligned with their host galaxy

Here we use the Horizon-AGN simulation to test whether the spins of SMBHs in merger-free galaxies are higher. We select samples using an observationally motivated bulge-to-total mass ratio of < 0.1, along with two simulation motivated thresholds selecting galaxies which have not undergone a galaxy merger since z = 2, and those SMBHs with < 10% of their mass due to SMBH mergers. We find higher spins (> 5{\sigma} ) in all three samples compared to the rest of the population. In addition, we find that SMBHs with their growth dominated by BH mergers following galaxy mergers, are less likely to be aligned with their galaxy spin than those that have grown through accretion in the absence of galaxy mergers (3.4{\sigma} ). We discuss the implications this has for the impact of active galactic nuclei (AGN) feedback, finding that merger-free SMBHs spend on average 91% of their lifetimes since z = 2 in a radio mode of feedback (88% for merger-dominated galaxies). Given that previous observational and theoretical works have concluded that merger-free processes dominate SMBH-galaxy co-evolution, our results suggest that this co-evolution could be regulated by radio mode AGN feedback.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
